Are Ly{\alpha} emitters segregated in protoclusters regions?

The presence of neutral hydrogen in the inter-stellar medium (ISM) and inter-galactic medium (IGM) induces radiative transfer (RT) effects on Ly{\alpha} photons which affect the observability of Ly{\alpha} emitters (LAEs). We use the GALFORM semi-analytic model of galaxy formation and evolution to analyse how these effects shape the spatial distribution of LAEs with respect to H{\alpha} emitters (HAEs) around high density regions at high redshift. We find that when a large sample of protoclusters is considered, HAEs showing also Ly{\alpha} emission (HAEs+LAEs) populate the same regions as those that do not display the Ly{\alpha} line at $z=2.2$. We compare against the protocluster USS1558-003, one of the most massive protoclusters located at $z=2.53$. Our results indicate that the strong depletion of HAEs+LAEs present in the high density regions of USS1558-003 may be due to cosmic variance. We find that at $z=2.2$ and $z=3.0$, RT of the ISM produces a strong decline ($30$-$50$ per cent) of the clustering amplitude of HAEs+LAEs with respect to HAEs towards the protoclusters centre. At $z=5.7$, given the early evolutionary state of protoclusters and galaxies, the clustering of HAEs+LAEs has a smaller variation ($10$-$20$ per cent) towards the protoclusters centre. Depending on the equivalent width and luminosity criteria of the emission-line galaxy sample, the IGM can have a mild or a null effect on galaxy properties and clustering in high density regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
